Blind Inference of Eigenvector Centrality Rankings

We consider the problem of estimating a network's eigenvector centrality only from data on the nodes, with no information about network topology. Leveraging the versatility of graph filters to model network processes, data supported on the nodes is modeled as a graph signal obtained via the output of a graph filter applied to white noise. We seek to simplify the downstream task of centrality ranking by bypassing network topology inference methods and, instead, inferring the centrality structure of the graph directly from the graph signals. To this end, we propose two simple algorithms for ranking a set of nodes connected by an unobserved set of edges. We derive asymptotic and non-asymptotic guarantees for these algorithms, revealing key features that determine the complexity of the task at hand. Finally, we illustrate the behavior of the proposed algorithms on synthetic and real-world datasets.

==> outdata/circthresh-wet02-hard/centrality.csv <==
idx u_kernel u_mean u_var
0 0.06081339647509362 0.060730665494083035 3.4352063880090883e-06
1 0.060813512225726174 0.060992118622971964 2.8259649919411945e-06
2 0.06081385947760118 0.06095698847471973 2.6641515414994484e-06
3 0.06081443823065866 0.06088155065088905 3.1354452734487325e-06
4 0.06081524848479558 0.060889076415511924 3.395538407488726e-06
5 0.06081629023986839 0.061036675701743724 2.381592143531423e-06
6 0.06081756349569256 0.060729385659333286 3.332649978327353e-06
7 0.06081906825204248 0.0608151599496866 1.9688466299799224e-06
8 0.06082080450865159 0.06081867942036116 3.4005706689431958e-06
9 0.06082277226521228 0.060679918112682536 2.8343335926134577e-06
10 0.060824971521375934 0.06072330776192244 3.1094702977624836e-06
11 0.06082740227675296 0.060722271712582154 2.37769022552123e-06
12 0.06083006453091268 0.06093325537337869 3.0213056326464724e-06
13 0.060832958283383476 0.06120429529919857 3.079338899716846e-06
14 0.060836083533652656 0.060980835184856835 2.02090075803731e-06
15 0.0608394402811666 0.06050419747807292 3.363252080523373e-06
16 0.060843028525330606 0.060908768726226976 3.5549369502822763e-06
17 0.06084684826550894 0.0605525689685912 2.784732515354154e-06
18 0.060850899501024944 0.06084865203955865 2.9890484501564714e-06
19 0.06085518223116089 0.060861920423963475 3.059231429629321e-06
20 0.06085969645515805 0.060625989863579054 2.3675240126547993e-06
21 0.06086444217221669 0.06095296502691952 2.1518234813339125e-06
22 0.06086941938149606 0.06076990684040412 3.993806060695893e-06
23 0.06087462808211441 0.06095230858756934 3.330017365707466e-06
24 0.060880068273148964 0.06122964615151016 2.5725599329223554e-06
25 0.060885739953635984 0.061056916602949 2.060646262086309e-06
26 0.06089164312257067 0.06086816192201832 3.164908007626977e-06
27 0.06089777777890721 0.06110576979881413 2.6585988987676895e-06
28 0.06090414392155885 0.06079205888759657 3.3423725491203725e-06
29 0.06091074154939778 0.06069390834216257 2.497537665417621e-06
30 0.060917570661255194 0.060668562183365686 3.1577339735033927e-06
31 0.06092463125592123 0.06074264339771853 2.561022599304009e-06
32 0.06093192333214513 0.060703684898841724 2.2129716430943412e-06
33 0.06093944688863504 0.061048112950658116 3.4638910297178964e-06
34 0.06094720192405817 0.06076622809483925 2.604545996517332e-06
35 0.06095518843704067 0.06093802174624198 2.2606805528864924e-06
36 0.06096340642616771 0.06082568241811923 2.4189391820573097e-06
37 0.06097185588998342 0.06102671888008407 2.6905263183269334e-06
38 0.06098053682699102 0.06114398690088599 2.186314395844074e-06
39 0.06098944923565263 0.061087176558831946 1.9580099407550106e-06
40 0.06099859311438945 0.060927292742770506 2.5467909586903597e-06
41 0.061007968461581616 0.06129379862046422 2.9385537840812675e-06
42 0.0610175752755683 0.06097338349829323 2.3523604843509392e-06
43 0.061027413554647705 0.06103213803626202 2.643391088699635e-06
44 0.06103748329707696 0.06101120779479359 2.5408276331246198e-06
45 0.061047784501072226 0.061006449444386976 2.9366507045245663e-06
46 0.06105831716480873 0.061241963672070264 2.3584880647271285e-06
47 0.06106908128642061 0.06134710824313351 3.086770725267585e-06
48 0.061080076864001076 0.06091783162987748 4.060922806255626e-06
49 0.061091303895602314 0.06126874568103668 2.647268337062208e-06
50 0.06110276237923556 0.06122658768814131 2.793401079711666e-06
51 0.06111445231287098 0.06106147998242072 3.2269761600796885e-06
52 0.06112637369443782 0.060941914798693604 3.277022278702678e-06
53 0.06113852652182432 0.06107539690415855 2.6464789376203874e-06
54 0.06115091079287772 0.06129144066302115 2.1412804997044737e-06
55 0.06116352650540424 0.06099082711617468 3.2403363737055817e-06
56 0.06117637365716918 0.06117092383808939 3.0344603555567698e-06
57 0.061189452245896836 0.060940738763094415 2.744826482233774e-06
58 0.06120276226927049 0.06144334432263793 2.6267157273467573e-06
59 0.06121630372493246 0.06100232748764002 2.8032895414032804e-06
60 0.061230076610484074 0.06123641307419421 2.693833665815469e-06
61 0.061244080923485676 0.06111690440354832 3.209316739055319e-06
62 0.06125831666145667 0.0614197752423212 2.5972009107316705e-06
63 0.06127278382187539 0.06144823778961463 2.9870067948973444e-06
64 0.06128748240217929 0.06092481377106443 2.801822435296711e-06
65 0.061302412399764784 0.061230764985309404 2.6777305250950653e-06
66 0.06131757381198736 0.06135142113153627 3.354192954417319e-06
67 0.06133296663616147 0.06125940925097309 2.6433461791298905e-06
68 0.061348590869560654 0.061418922063257296 2.7179451871039546e-06
69 0.061364446509417414 0.0615575817002853 2.7090169559678825e-06
70 0.06138053355292335 0.06120314037251775 2.4935161747073474e-06
71 0.06139685199722904 0.061137416663259954 2.7398422291676932e-06
72 0.06141340183944411 0.061369755823590694 3.2826253442750385e-06
73 0.061430183076637244 0.06155350610957759 2.355740254445549e-06
74 0.06144719570583609 0.06130585202691121 2.4581358073657236e-06
75 0.06146443972402743 0.0613661660707759 2.5434484962556606e-06
76 0.061481915128157004 0.06162473678831792 2.4032689681928686e-06
77 0.0614996219151296 0.06150166899555121 3.2308611011413097e-06
78 0.0615175600818091 0.06156106137299483 2.4717802169911006e-06
79 0.06153572962501835 0.06157972454189704 2.4184910875819897e-06
80 0.06155413054153932 0.06173667577078686 2.2873449039956585e-06
81 0.06157276282811292 0.06158358389516698 3.1726426202112885e-06
82 0.06159162648143923 0.06165422346018432 2.616727743817343e-06
83 0.06161072149817724 0.06166006667547945 2.8187374446396887e-06
84 0.06163004787494511 0.06169750347823969 2.58714737620388e-06
85 0.06164960560831999 0.06173974622394378 1.958938488676331e-06
86 0.061669394694838044 0.06173988893671712 2.6512535297109044e-06
87 0.06168941513099461 0.06163009701121703 2.5815434241514103e-06
88 0.06170966691324395 0.06153031356986098 2.3330103738829766e-06
89 0.061730150037999434 0.061830807965926396 2.6405505721729565e-06
90 0.061750864501633494 0.06196730542196324 2.3096166374223344e-06
91 0.061771810300477646 0.061724151556809825 2.4870500225753925e-06
92 0.061792987430822385 0.06182707881998775 2.5217116500084594e-06
93 0.06181439588891735 0.06179674445445546 2.1806114143584055e-06
94 0.06183603567097121 0.06176711315815742 2.521999268234185e-06
95 0.06185790677315169 0.061732216529572656 2.830692539901412e-06
96 0.06188000919158563 0.06189516292831618 2.7872366514887594e-06
97 0.06190234292235884 0.06200551128436642 2.437453388105238e-06
98 0.061924907961516326 0.06180607178914215 2.5828314084625635e-06
99 0.061947704305062065 0.06208391699369398 2.6399022496002227e-06
100 0.06197073194895916 0.06172898095993291 2.6291537342312013e-06
101 0.061993990889129776 0.06188298280924224 2.385844255804621e-06
102 0.06201748112145514 0.061792588925969075 2.181958586693309e-06
103 0.06204120264177558 0.0620402319202007 2.159784878612354e-06
104 0.06206515544589052 0.06182912405581017 2.1398095172575174e-06
105 0.062089339529558404 0.06228766350387195 2.995341950361482e-06
106 0.06211375488849684 0.06191749655427003 3.0833779777846215e-06
107 0.06213840151838248 0.06214655226730132 2.828008144953255e-06
108 0.06216327941485105 0.06229760616651077 1.918411822656926e-06
109 0.062188388573497407 0.06211096541789866 2.3889296935975065e-06
110 0.06221372898987548 0.062400196875023274 2.579944493585307e-06
111 0.06223930065949831 0.06216342527934421 3.2562436301397604e-06
112 0.062265103577837974 0.06221736711327799 2.712851351656571e-06
113 0.0622911377403257 0.062192078245884824 3.624209536085507e-06
114 0.062317403142351846 0.06234716588991898 2.05579612718182e-06
115 0.062343899779265806 0.06232665914079728 2.4141758240674527e-06
116 0.06237062764637609 0.062378869989937046 2.5880686844134573e-06
117 0.06239758673895035 0.062338740780618525 2.0081476576583333e-06
118 0.06242477705221535 0.0626458562364643 2.2135529903935076e-06
119 0.06245219858135693 0.06247363799862793 2.447535508694427e-06
120 0.06247985132152006 0.06270252063132285 2.4828416534959932e-06
121 0.0625077352678088 0.06259478753862446 2.1687191690852484e-06
122 0.06253585041528635 0.06240088845145515 2.964902577384928e-06
123 0.06256419675897507 0.06251961168690887 2.6898916371909144e-06
124 0.06259277429385637 0.062349003205114994 3.321492307515182e-06
125 0.0626215830148708 0.06262012414560637 2.665048252053836e-06
126 0.0626506229169181 0.06255366228221283 2.785645002897832e-06
127 0.06267989399485706 0.062483935175361154 2.7735683837559496e-06
128 0.06270939624350563 0.06268083246226827 2.5219250565788036e-06
129 0.06273912965764088 0.0625695596605254 3.10639490028876e-06
130 0.06276909423199906 0.06277410963069693 2.485772475995228e-06
131 0.06279928996127554 0.06303048478644926 1.9056957010103556e-06
132 0.06282971684012476 0.06286730777162948 3.0759361504249248e-06
133 0.06286037486316041 0.06267848030726707 2.182173501943891e-06
134 0.06289126402495525 0.06272597492315246 2.251026360706124e-06
135 0.0629223843200412 0.06291330631338676 2.5398139721581018e-06
136 0.0629537357429094 0.06307427861934749 1.664415900880771e-06
137 0.06298531828800999 0.0631102385383697 2.3553357734859786e-06
138 0.06301713194975242 0.06292981103160385 2.2575417442817547e-06
139 0.06304917672250525 0.06324063904690075 2.597230217336017e-06
140 0.06308145260059615 0.06335611302046693 2.129553475400437e-06
141 0.06311395957831199 0.06312815392072388 2.2203116596316754e-06
142 0.06314669764989883 0.06331562631297379 2.5369982571941234e-06
143 0.06317966680956182 0.06336036676158033 1.9060120467643673e-06
144 0.06321286705146537 0.06321654832416886 1.8899867189432853e-06
145 0.06324629836973297 0.06329516521161238 2.2048694939308172e-06
146 0.0632799607584474 0.06340827756425357 3.4846544113495465e-06
147 0.06331385421165052 0.06311261277866274 1.7560387038439041e-06
148 0.06334797872334338 0.06337144327651517 2.2086118099259034e-06
149 0.06338233428748627 0.06320673090509733 2.6654283471767884e-06
150 0.06341692089799864 0.06334861233126665 2.1480355111963954e-06
151 0.06345173854875909 0.06346417298640251 2.2495917451826373e-06
152 0.06348678723360544 0.06339473679160405 2.6516808261000067e-06
153 0.06352206694633473 0.06356318878751999 2.555264513736377e-06
154 0.06355757768070312 0.0637473015901801 2.079576824285373e-06
155 0.06359331943042607 0.0635302090086967 2.175582349523117e-06
156 0.06362929218917818 0.0634964715792726 1.840273689192827e-06
157 0.0636654959505932 0.06384459071035122 1.914616554289125e-06
158 0.06370193070826424 0.06372940590933485 2.0263477236645274e-06
159 0.06373859645574348 0.06357931844116167 2.0450925994637303e-06
160 0.06377549318654242 0.06367477645863881 2.1367610589229356e-06
161 0.06381262089413167 0.06389929688300268 1.9787908628310546e-06
162 0.06384997957194108 0.06369261933372038 2.3756702936624984e-06
163 0.06388756921335985 0.06389193826049466 1.8318374340514672e-06
164 0.06392538981173625 0.06397121576455354 2.0350318799627844e-06
165 0.06396344136037783 0.06400012204846332 1.9835107337001325e-06
166 0.0640017238525514 0.06406935580244925 2.4765099651520403e-06
167 0.06404023728148293 0.06397457666147423 2.1660828795265798e-06
168 0.06407898164035777 0.06423442287102633 1.8171186555615392e-06
169 0.06411795692232031 0.06384711336141195 2.618676349842467e-06
170 0.06415716312047434 0.06424659773200983 1.8850796745292998e-06
171 0.06419660022788283 0.06425353235272943 2.3485128296975684e-06
172 0.06423626823756802 0.06415459334993696 2.0685143124428208e-06
173 0.06427616714251141 0.06419054001102292 2.416039933139182e-06
174 0.06431629693565369 0.06429325938862697 1.8107630473846872e-06
175 0.06435665760989488 0.06437731657578902 1.8530138645690621e-06
176 0.06439724915809429 0.06427479426842087 2.2352992208478196e-06
177 0.06443807157307035 0.06426316913382638 1.7860739667981961e-06
178 0.0644791248476009 0.06428218298854507 1.9972805162164486e-06
179 0.06452040897442304 0.06437765961205648 1.8988574488506197e-06
180 0.06456192394623303 0.06453460504996697 1.9313915758818467e-06
181 0.06460366975568653 0.06451834911465146 1.8187054690323201e-06
182 0.0646456463953984 0.06439710644647273 2.280754848187021e-06
183 0.06468785385794283 0.06473377677722382 2.0795712066706916e-06
184 0.0647302921358533 0.06482550885286603 1.7986239249767298e-06
185 0.06477296122162252 0.06473353715354963 1.9312360270982543e-06
186 0.06481586110770253 0.06479221822357334 1.7165805637128599e-06
187 0.0648589917865048 0.06460188260491072 2.1782136871517946e-06
188 0.06490235325039981 0.06502857727511892 1.719635197042619e-06
189 0.06494594549171759 0.06506568008664776 1.5832181338557025e-06
190 0.06498976850274736 0.06487611941831957 2.066661886785398e-06
191 0.06503382227573774 0.06478873488268837 2.5677320719849417e-06
192 0.06507810680289654 0.06495423188799443 1.8877288196770777e-06
193 0.065122622076391 0.06514507163150478 1.586623739710104e-06
194 0.06516736808834761 0.0650959385812665 2.2525548412622433e-06
195 0.06521234483085225 0.06510443839283785 2.2511583421385975e-06
196 0.0652575522959501 0.06525479968352796 1.685515146221096e-06
197 0.06530299047564554 0.06528681192470433 1.8892195062342225e-06
198 0.06534865936190254 0.06529527899408395 2.232735569403079e-06
199 0.06539455894664421 0.06545705027242678 1.95288757050709e-06
200 0.06544068922175308 0.0652303919887795 1.9437251909987745e-06
201 0.06548705017907096 0.06530883573788356 1.8302643517154487e-06
202 0.06553364181039915 0.06564268582896246 2.0385517737688757e-06
203 0.06558046410749813 0.06550930631020771 1.8807619811836568e-06
204 0.06562751706208789 0.06544108504448881 1.612996535921658e-06
205 0.06567480066584765 0.06547055000287667 1.9652100673666213e-06
206 0.06572231491041607 0.06583115956346687 1.569487673866078e-06
207 0.06577005978739114 0.06560501648336253 1.7106213735062488e-06
208 0.06581803528833031 0.06586218782352855 2.0234020118918056e-06
209 0.06586624140475025 0.06580833838800149 1.8477157475199363e-06
210 0.06591467812812717 0.06598270887612918 1.2529967868620526e-06
211 0.0659633454498965 0.06581432486041436 1.963083171457217e-06
212 0.06601224336145321 0.0658571539708186 1.323220692969992e-06
213 0.06606137185415156 0.06608520810158053 1.9046717494824567e-06
214 0.06611073091930522 0.06627300968122067 1.7989273195711411e-06
215 0.06616032054818731 0.06620730496241985 1.7565096995879558e-06
216 0.06621014073203034 0.06613232546569595 1.5693624824089346e-06
217 0.0662601914620261 0.06607957550748206 1.770838189141915e-06
218 0.06631047272932597 0.06628509067834834 2.0125814814602024e-06
219 0.0663609845250406 0.06626503826169755 1.377140365978182e-06
220 0.06641172684024026 0.06653100366880016 1.4698067007194959e-06
221 0.06646269966595433 0.06644767897888604 1.9100139823877565e-06
222 0.06651390299317188 0.06644619851671385 1.5241502051113195e-06
223 0.06656533681284128 0.06650513960524364 1.4654671653205605e-06
224 0.06661700111587038 0.06658996114845231 1.428396632220555e-06
225 0.06666889589312641 0.06669692739819137 1.8029426373300512e-06
226 0.06672102113543618 0.06687189858782537 1.5139678541327607e-06
227 0.06677337683358577 0.06657126911166544 1.8046493990531003e-06
228 0.06682596297832077 0.06681824377372993 1.5361593581192637e-06
229 0.06687877956034635 0.06685078543802533 1.758024870497281e-06
230 0.06693182657032695 0.06713692806179299 1.4913213167256047e-06
231 0.06698510399888649 0.06703273806963327 1.386765618939608e-06
232 0.06703861183660854 0.0667805541601367 1.776140592807456e-06
233 0.06709235007403595 0.06698404423875708 1.3596079376662081e-06
234 0.06714631870167115 0.06706763040270355 1.2566107492772192e-06
235 0.06720051770997594 0.06692375844157196 1.5240903850210463e-06
236 0.06725494708937173 0.0672030164945068 1.525951110025246e-06
237 0.06730960683023932 0.06726113047929524 1.361477420609689e-06
238 0.06736449692291903 0.06731620652158922 1.4858018484095002e-06
239 0.06741961735771071 0.06738779654188595 1.1238593264415244e-06
240 0.06747496812487368 0.06767676965620222 1.1312530986685165e-06
241 0.06753054921462676 0.06748673283537344 1.2748053051577117e-06
242 0.06758636061714823 0.06752176198394311 1.4723522399882113e-06
243 0.06764240232257604 0.06755364089521365 1.4210899224388102e-06
244 0.06769867432100742 0.06744324391543581 1.125705308038806e-06
245 0.06775517660249934 0.06776182131264333 1.1088434570352798e-06
246 0.06781190915706821 0.06763867302867946 1.1116643511597231e-06
247 0.06786887197469002 0.06789834008025256 1.0083733207586185e-06
248 0.06792606504530012 0.06782848346135664 1.341000172044397e-06
249 0.06798348835879363 0.06810311385039389 1.4260528296680581e-06


==> outdata/circthresh-wet02-hard/config.yaml <==
expid: circthresh-wet02-hard
filter: lpf-hard
kernel: circular
l: 100
ms:
- 250
- 1000
- 3162
- 10000
- 31622
- 100000
n: 250
wet: 0.2


==> outdata/circthresh-wet02-hard/plot-params.yaml <==
threshold-scale: [0.80244546]
kernel-eigengap: 1.0610650528026093
min-kernel-difficulty: 6604.5740882898035
min-mean-difficulty: 6398.895565374974
max-kernel-difficulty: 10000.0
max-mean-difficulty: 10000.0
250-min-correctness: 0.34
250-max-correctness: 1.0
1000-min-correctness: 0.43
1000-max-correctness: 1.0
3162-min-correctness: 0.48
3162-max-correctness: 1.0
10000-min-correctness: 0.6
10000-max-correctness: 1.0
31622-min-correctness: 0.69
31622-max-correctness: 1.0
100000-min-correctness: 0.79
100000-max-correctness: 1.0


==> outdata/circthresh-wet02-hard/spearmans.csv <==
m rho
250 0.2626720837133394
1000 0.4749113579417271
3162 0.6922441971871546
10000 0.863776907790524
31622 0.9482889339029424
100000 0.9826207881726106


==> outdata/circthresh-wet02-hard/thresholds.csv <==
m threshold completeness
250 0.051440161343748736 0.000284979919678715
1000 0.02486108039628009 0.001568192771084338
3162 0.013261290607418888 0.013071164658634542
10000 0.007476640940074726 0.08562698795180726
31622 0.00401330361202486 0.31779309236947795
100000 0.00219593733834077 0.5713053815261044


==> outdata/circthresh-wet08-hard/centrality.csv <==
idx u_kernel u_mean u_var
0 0.045111634116124726 0.04488137677019195 1.527052362211184e-05
1 0.04511242942787652 0.044210004049594076 1.915865510588341e-05
2 0.04511481536214136 0.04485518942540149 1.7039859321618458e-05
3 0.04511879191593892 0.04564854571879041 1.374886842056508e-05
4 0.045124359084305246 0.04503880009554947 1.2969612427953078e-05
5 0.045131516860290204 0.04489415090978552 1.460463879088024e-05
6 0.045140265234957844 0.04511155928880327 1.23214341085481e-05
7 0.045150604197386535 0.045503125278640554 1.5250155904547018e-05
8 0.045162533734668976 0.04553910142730645 1.4098075869808297e-05
9 0.04517605383191226 0.04513900387184786 1.2571290049029339e-05
10 0.04519116447223786 0.04556761343342917 1.4005517080799179e-05
11 0.04520786563678174 0.045657544814344656 1.3223391545131946e-05
12 0.04522615730469437 0.045490232620558686 1.344778241700306e-05
13 0.04524603945314086 0.045390821401091345 1.678659148915119e-05
14 0.04526751205730094 0.045216662484579506 1.4109067661471886e-05
15 0.0452905750903691 0.045141980929992734 1.3832177068507945e-05
16 0.04531522852355464 0.04474637172100191 1.5334824926632997e-05
17 0.04534147232608181 0.045412695952287786 1.1118269972713389e-05
18 0.04536930646518983 0.04567978524794964 1.3783314796982908e-05
19 0.045398730906133056 0.045508669749726983 1.554270129021302e-05
20 0.0454297456121811 0.04509080810225237 1.6687049331491594e-05
21 0.04546235054461885 0.04488773317261354 1.7876994280276286e-05
22 0.04549654566274664 0.04560150761756816 1.7551877055729714e-05
23 0.04553233092388048 0.04552928106770378 1.3828837791111644e-05
24 0.045569706283352024 0.045865139618358024 1.1938516045542153e-05
25 0.045608671694508815 0.04416343176267345 1.2605751030284724e-05
26 0.04564922710871437 0.04501979626275064 1.4582121839087403e-05
27 0.045691372475348394 0.04602477284418269 1.3514896462366123e-05
28 0.045735107741806884 0.04564399802670871 1.3856680525679648e-05
29 0.04578043285350229 0.044932924851196654 1.7340595047253892e-05
30 0.04582734775386379 0.04604239385810291 1.367795581603339e-05
31 0.04587585238433729 0.04580081330061015 1.5091642419979172e-05
32 0.04592594668438577 0.04575969366973542 1.6156287352793804e-05
33 0.04597763059148938 0.045971519029544036 1.413924439409707e-05
34 0.046030904041145626 0.04587213586934214 1.773054386275632e-05
35 0.046085766966869696 0.04566200785548654 1.3426339796400667e-05
36 0.04614221930019448 0.046407859543597885 1.432879138474857e-05
37 0.046200260970670926 0.045882581140366314 1.511268802007158e-05
38 0.046259891905868225 0.04632538751290181 1.3754316967321787e-05
39 0.04632111203137399 0.04676331685298713 1.513340460076798e-05
40 0.046383921270794555 0.04652612607743533 1.4703297169136413e-05
41 0.04644831954575521 0.04596833998816716 1.421039174450133e-05
42 0.04651430677590032 0.046393906343009446 1.5812593499640635e-05
43 0.046581882878893734 0.04650830764119032 1.6647145035113797e-05
44 0.04665104777041902 0.046331581041686255 1.4298610398678857e-05
45 0.04672180136417963 0.04661874157500935 1.4359117611416179e-05
46 0.04679414357189926 0.04663034145488022 1.762013716266981e-05
47 0.04686807430332205 0.04631773325913822 1.2374826848038472e-05
48 0.04694359346621298 0.04754025711252613 1.1958372921260422e-05
49 0.04702070096635802 0.04671466686073921 1.6769257663706677e-05
50 0.047099396707564536 0.04687987731457485 1.7967535714164885e-05
51 0.04717968059166149 0.047901912368651545 1.6932960791764487e-05
52 0.04726155251849989 0.04745058989015593 1.1710817546079122e-05
53 0.04734501238595289 0.04757412231085179 1.2171386332397618e-05
54 0.04743006008991639 0.04758334388564757 1.340870634936217e-05
55 0.04751669552430904 0.04782568436475907 1.3435156904363513e-05
56 0.0476049185810728 0.04771790392703098 1.4686795122432866e-05
57 0.04769472915017324 0.04785535085971107 1.4755742134614393e-05
58 0.04778612711959984 0.047551623574236375 1.5351013628811986e-05
59 0.047879112375366295 0.047688387235053406 1.9061383207178794e-05
60 0.04797368480151096 0.04792380249767689 1.4649761484851556e-05
61 0.04806984428009722 0.04785644594552081 1.7612089644924042e-05
62 0.04816759069121375 0.047656369341431845 1.5814088129630775e-05
63 0.048266923912975004 0.04772902669450176 1.6133274743651928e-05
64 0.04836784382152152 0.04827656158803799 1.3191607894461222e-05
65 0.048470350291020294 0.048284402975456754 1.5475171094205816e-05
66 0.04857444319366527 0.04858885545312918 1.6161683456431898e-05
67 0.048680122399677686 0.04861283291659211 1.4494436125518089e-05
68 0.0487873877773064 0.048814745320617615 1.5697861800887176e-05
69 0.04889623919282839 0.04853705482385535 1.6615392648030398e-05
70 0.049006676510549206 0.04917308233213563 1.6103721972803805e-05
71 0.049118699592803246 0.04864629992300932 1.4814346280320044e-05
72 0.049232308299954376 0.048745213047125466 1.5789178678036685e-05
73 0.049347502490396176 0.04946736272205501 1.540115319885838e-05
74 0.0494642820205525 0.0495725380541671 1.3975412389566856e-05
75 0.049582646744877924 0.04948832133328247 1.5317282463370116e-05
76 0.04970259651585812 0.04985801522168131 1.3166050785054841e-05
77 0.04982413118401038 0.049879130426565575 1.539369283539171e-05
78 0.04994725059788406 0.04998817809738921 1.3565568244160366e-05
79 0.05007195460406109 0.049730988181813825 1.5060633666464942e-05
80 0.05019824304715634 0.050538859668640405 2.0339933902276726e-05
81 0.050326115769818255 0.04980223853332499 1.4524790184783046e-05
82 0.05045557261272921 0.05100362615263568 1.538492670929263e-05
83 0.05058661341460615 0.0504800262464784 1.2808730319483655e-05
84 0.05071923801220091 0.05040735232205554 1.4359897586687332e-05
85 0.0508534462403009 0.05140082509197464 1.5004532429007567e-05
86 0.050989237931729464 0.050887987522163565 1.8270148307980686e-05
87 0.05112661291734654 0.05089842259704404 1.4603039962172882e-05
88 0.05126557102604906 0.05103416656415088 1.2252642822868485e-05
89 0.051406112084771645 0.05153183658663413 1.7255371944451438e-05
90 0.05154823591848693 0.051254023983057014 1.3098039432080635e-05
91 0.05169194235020628 0.05126700364708053 1.7143440083160836e-05
92 0.05183723120098029 0.051783540996394956 1.7717662795266845e-05
93 0.05198410228989927 0.052221007374753395 1.5199325999881002e-05
94 0.05213255543409394 0.05202309331348452 1.4337033884643603e-05
95 0.05228259044873589 0.05193197426391933 1.5205187400255957e-05
96 0.05243420714703824 0.0522398346264807 1.0693472214604207e-05
97 0.05258740534025609 0.05217910617882174 1.6827687912863798e-05
98 0.052742184837687243 0.05290964301705316 1.5211240706743343e-05
99 0.05289854544667277 0.0515875623234819 1.426995794438865e-05
100 0.05305648697259753 0.052765131414856226 1.3661240524852248e-05
101 0.05321600921889085 0.05329548974768305 1.2727608911863968e-05
102 0.053377111987027145 0.05321978518513149 1.6973707655319046e-05
103 0.05353979507652643 0.05319343984670777 1.2204432374181447e-05
104 0.05370405828495511 0.053243638329085824 1.6926036728497163e-05
105 0.053869901407926434 0.05385880743351687 1.0726537400967976e-05
106 0.054037324239101264 0.054589390846412636 1.2071260085519216e-05
107 0.05420632657018864 0.0536160718957316 1.5230859259809043e-05
108 0.05437690819094645 0.054344981456050545 1.5626958497006712e-05
109 0.054549068889182116 0.054210776698632765 1.3730763401590795e-05
110 0.05472280845075315 0.054022284515799164 1.4982154872107321e-05
111 0.05489812665956794 0.05455991697605103 1.7772905291983076e-05
112 0.055075023297586394 0.0550715927538047 1.7634544225767988e-05
113 0.05525349814482055 0.055478764968068445 1.19190717675839e-05
114 0.05543355097933527 0.05518134795661923 1.3547421917906397e-05
115 0.05561518157724905 0.055329575676334015 1.3437888709544698e-05
116 0.055798389712734556 0.05562698328506508 1.511290638597755e-05
117 0.055983175158019406 0.05609746014658192 1.3127173854152098e-05
118 0.05616953768338687 0.056275613691576194 1.6801408422373948e-05
119 0.056357477057176586 0.05642952686386022 1.3573165172179154e-05
120 0.05654699304578524 0.05684910432822336 1.3963264736057117e-05
121 0.056738085413667365 0.05726395439687141 1.5023760736235633e-05
122 0.056930753923336 0.05703873169262599 1.3032633430219254e-05
123 0.057124998335363414 0.05682689104262149 1.5464516330993308e-05
124 0.05732081840838199 0.056580955212541764 1.1250126638812098e-05
125 0.0575182138990847 0.05706496059594659 1.4032036273742753e-05
126 0.05771718456222622 0.057739697679708074 1.2805913900753826e-05
127 0.05791773015062339 0.05805478750902448 1.5078502360540811e-05
128 0.058119850415156084 0.05731295162421708 1.3802798648559667e-05
129 0.058323545104768074 0.058229455032601296 1.4698611530592953e-05
130 0.05852881396646761 0.05788072457568639 1.3891976551800972e-05
131 0.05873565674532838 0.05900283756349542 1.6154308345011757e-05
132 0.05894407318449024 0.05875426815663556 1.3519856633236179e-05
133 0.059154063025159936 0.05874860157359385 1.6583884015973884e-05
134 0.05936562600661207 0.05844259379113285 1.735109159961052e-05
135 0.05957876186618969 0.05913293695596826 1.582066995980824e-05
136 0.05979347033930537 0.05930092363616136 1.4873372870257256e-05
137 0.06000975115944179 0.06000384109658827 1.570397813826152e-05
138 0.06022760405815267 0.06047797065814309 1.6418205476729755e-05
139 0.060447028765063526 0.06070845797404284 1.1606239620159856e-05
140 0.060668025007872675 0.06096718510116569 1.3052343816840993e-05
141 0.06089059251235195 0.06122775339472299 1.719740480133381e-05
142 0.06111473100234752 0.061108728384967066 1.4951291440648952e-05
143 0.06134044019978072 0.06068195817691443 1.8795844490304023e-05
144 0.06156771982464915 0.06227478985434164 1.4346792754967079e-05
145 0.0617965695950273 0.061272420484960045 1.6302862099478276e-05
146 0.06202698922706742 0.06222627784696251 1.876294293248022e-05
147 0.06225897843500057 0.062356703764490644 1.5316766027799393e-05
148 0.06249253693113736 0.06170727882271779 1.3388947637580958e-05
149 0.06272766442586891 0.0626453544774037 1.6124143234566914e-05
150 0.06296436062766769 0.06292847077844993 1.526934575176256e-05
151 0.06320262524308844 0.06319026208056755 1.3559836343964402e-05
152 0.06344245797676915 0.06346399434328825 1.6186561663893597e-05
153 0.06368385853143184 0.06367897240447835 1.6511879713506155e-05
154 0.06392682660788362 0.06366348593723549 2.087960708312628e-05
155 0.06417136190501747 0.06430817465168637 2.304497110301234e-05
156 0.06441746411981325 0.06466986102652501 1.775024382838702e-05
157 0.06466513294733867 0.06452822906696483 1.6366189323444653e-05
158 0.0649143680807502 0.06441105998590316 1.2536189945370166e-05
159 0.06516516921129395 0.06501776116582274 1.5515730306398383e-05
160 0.06541753602830666 0.06553888568444 1.3329545556357105e-05
161 0.06567146821921675 0.06569201779425632 1.2256151268346029e-05
162 0.06592696546954521 0.0660616332077148 1.3377792253407359e-05
163 0.06618402746290653 0.06595043656824102 1.688135177511852e-05
164 0.0664426538810097 0.06604789273817233 1.5470993445423774e-05
165 0.06670284440365927 0.06634095713790457 1.3720994125909762e-05
166 0.0669645987087562 0.0671349009587383 1.4587768323611703e-05
167 0.06722791647229906 0.06662358021464172 1.3054596424921784e-05
168 0.06749279736838475 0.06763929329596827 1.6955443319374696e-05
169 0.06775924106920975 0.06758043115175877 1.191976093011027e-05
170 0.06802724724507102 0.06869736079220479 1.6926875725418044e-05
171 0.06829681556436694 0.06775424483186283 1.2462517713311788e-05
172 0.06856794569359852 0.06879242094263623 1.3795397752061255e-05
173 0.06884063729737039 0.06824992898542898 1.581484208749287e-05
174 0.06911489003839152 0.07020122039922816 1.0823044646713946e-05
175 0.06939070357747677 0.06862250618774188 1.8426282441540096e-05
176 0.06966807757354762 0.06928678869380862 1.6041330820645615e-05
177 0.06994701168363315 0.06911309450495298 1.486268511115093e-05
178 0.07022750556287133 0.07005893080873697 1.633925675832604e-05
179 0.07050955886450994 0.06978967571486538 1.6821789969800804e-05
180 0.07079317123990767 0.070483083308627 1.884137217648072e-05
181 0.07107834233853519 0.07112733431323078 1.4403681326056968e-05
182 0.0713650718079762 0.0708401962786075 1.220079030954071e-05
183 0.0716533592939286 0.07132340076768809 1.6304329738324226e-05
184 0.07194320444020552 0.07244750027646404 1.7835943308641185e-05
185 0.07223460688873636 0.07193100066750448 1.0440037622321733e-05
186 0.07252756627956797 0.0728343952080849 1.1618545896129708e-05
187 0.0728220822508658 0.07198959554960536 1.6391584027487104e-05
188 0.07311815443891474 0.07328599870714836 1.4139629395459612e-05
189 0.07341578247812072 0.07357840769647825 1.3447494473873544e-05
190 0.07371496600101143 0.07331405720743026 1.2789884879348225e-05
191 0.07401570463823753 0.07366860880447701 1.741490653346548e-05
192 0.07431799801857394 0.07414090802778561 1.5842010599205624e-05
193 0.07462184576892072 0.07453350195536589 1.3598758727537562e-05
194 0.07492724751430448 0.07500706094807104 1.5230976365843462e-05
195 0.07523420287787938 0.07521993801575039 1.5262506545146645e-05
196 0.07554271148092832 0.07506239291428496 1.576916275218535e-05
197 0.0758527729428641 0.07517422031823186 1.1394229585943135e-05
198 0.07616438688123069 0.07630270573799044 1.3481220498491075e-05
199 0.07647755291170409 0.07573208780359601 1.1180074646640758e-05
200 0.07679227064809388 0.07699827362408627 1.353391595736779e-05
201 0.07710853970234428 0.0769423504918383 1.1176006418327808e-05
202 0.07742635968453518 0.07785845409436376 1.3771569197560463e-05
203 0.07774573020288351 0.07787507221971894 1.4552621184546308e-05
204 0.07806665086374442 0.07805759286451507 1.409676275910452e-05
205 0.07838912127161246 0.0788143000559641 8.639568311403066e-06
206 0.07871314102912279 0.078874982877222 1.4764931014602778e-05
207 0.07903870973705229 0.07873732404183639 9.115541287898886e-06
208 0.0793658269943211 0.07995474014085655 1.2318841442870352e-05
209 0.07969449239799341 0.07906419966234167 1.4280968381692155e-05
210 0.08002470554327909 0.07984964802567095 1.523978087756829e-05
211 0.08035646602353466 0.08014934872029134 1.043778394087196e-05
212 0.08068977343026466 0.08025427953284098 1.2100178448999978e-05
213 0.08102462735312287 0.07992070860123868 1.0701931431462444e-05
214 0.08136102737991362 0.08134282663184803 1.2170424203977699e-05
215 0.08169897309659294 0.08226727540528012 1.2258885514193813e-05
216 0.08203846408726989 0.08058557581719743 1.4259719102338779e-05
217 0.08237949993420782 0.081725427007979 1.3846070142413878e-05
218 0.08272208021782569 0.08300551062836585 1.2785770988213895e-05
219 0.0830662045166993 0.08269804564357904 1.1691259740429306e-05
220 0.08341187240756255 0.08294445972655087 1.2618262700125826e-05
221 0.08375908346530885 0.08391402691262996 1.1131481588157874e-05
222 0.08410783726299224 0.08366415928244891 1.3024513194784321e-05
223 0.08445813337182895 0.08444134010047137 1.1881244334773656e-05
224 0.08480997136119835 0.0850142263277721 1.146824006781985e-05
225 0.08516335079864464 0.08532537757558345 9.708946084069913e-06
226 0.08551827124987797 0.08533318545964917 1.1260613402734175e-05
227 0.0858747322787757 0.08598803655616889 7.822773572979634e-06
228 0.08623273344738396 0.08595504201881252 1.5635450636211952e-05
229 0.0865922743159187 0.0863693908995057 1.20623825197723e-05
230 0.08695335444276728 0.08698935860141718 7.812604000074698e-06
231 0.08731597338448974 0.08681226658291714 1.5994922091541817e-05
232 0.08768013069582006 0.087289104598551 1.1756273613339036e-05
233 0.08804582592966756 0.0882614616472843 1.0005489594885167e-05
234 0.08841305863711842 0.08835396404332581 1.0046542988999143e-05
235 0.08878182836743671 0.08856134295821186 1.388809667165711e-05
236 0.08915213466806626 0.08943158685567344 1.0196661370702257e-05
237 0.08952397708463139 0.0891317885797409 1.0786530017037107e-05
238 0.0898973551609389 0.09015476786151495 1.1654475383529447e-05
239 0.09027226843897913 0.08976625547963878 1.1254121557943911e-05
240 0.09064871645892744 0.09076712895456998 1.0061643409341169e-05
241 0.09102669875914556 0.09108027285798112 1.0676212100520585e-05
242 0.09140621487618306 0.09145678735705205 1.1597928647294714e-05
243 0.09178726434477873 0.0911249060804494 1.1474348990574755e-05
244 0.09216984669786198 0.09240348684725022 9.994339291427828e-06
245 0.09255396146655437 0.09180509853038574 8.019472596346269e-06
246 0.09293960818017075 0.0932579879880936 1.1637379479770074e-05
247 0.093326786366221 0.0935865332820246 1.075799289415463e-05
248 0.09371549555041135 0.09358754299358125 1.0113238012438735e-05
249 0.09410573525664577 0.09435726459094264 7.88932159201699e-06


==> outdata/circthresh-wet08-hard/config.yaml <==
expid: circthresh-wet08-hard
filter: lpf-hard
kernel: circular
l: 100
ms:
- 250
- 1000
- 3162
- 10000
- 31622
- 100000
n: 250
wet: 0.8


==> outdata/circthresh-wet08-hard/plot-params.yaml <==
threshold-scale: [1.19159225]
kernel-eigengap: 1.0405515860078889
min-kernel-difficulty: 399.93249994175034
min-mean-difficulty: 390.02334351601553
max-kernel-difficulty: 10000.0
max-mean-difficulty: 10000.0
250-min-correctness: 0.39
250-max-correctness: 1.0
1000-min-correctness: 0.48
1000-max-correctness: 1.0
3162-min-correctness: 0.59
3162-max-correctness: 1.0
10000-min-correctness: 0.68
10000-max-correctness: 1.0
31622-min-correctness: 0.77
31622-max-correctness: 1.0
100000-min-correctness: 0.83
100000-max-correctness: 1.0


==> outdata/circthresh-wet08-hard/spearmans.csv <==
m rho
250 0.6823992550280807
1000 0.8757374473191573
3162 0.9503839792636684
10000 0.9812051341621466
31622 0.9936163279412464
100000 0.9976614486631783


==> outdata/circthresh-wet08-hard/thresholds.csv <==
m threshold completeness
250 0.07609170791106001 0.011749718875502009
1000 0.03731753666027151 0.1324408032128514
3162 0.020042405461498703 0.3827270682730922
10000 0.011130720715702138 0.5973304417670683
31622 0.005870923504980527 0.7667762248995981
100000 0.0032483743963446702 0.8659614457831322


==> outdata/er-threshold-demo/centrality.csv <==
idx u
0 0.002034556580921054
1 0.006563571919944601
2 0.008628768794386088
3 0.012432944357350864
4 0.01705897929831315
5 0.02050497192145162
6 0.021329498163565244
7 0.02279772826864075
8 0.027087623404098916
9 0.02939816786468337
10 0.02956382088737933
11 0.029730959522823182
12 0.029851625401871324
13 0.029961793418678703
14 0.029998498736756682
15 0.03135087464402964
16 0.03783257932428686
17 0.037970474564651246
18 0.03823143170450403
19 0.040109243080966306
20 0.04316843533476274
21 0.04533780869220532
22 0.04583898611582143
23 0.04632198486443161
24 0.046446948180198684
25 0.04804918162589275
26 0.04807837759352446
27 0.04990577233850984
28 0.050204088776420096
29 0.05119623474373209
30 0.05235152961697238
31 0.0527294267945497
32 0.05463595017423112
33 0.056211916873414876
34 0.056704919544215054
35 0.057390249592943754
36 0.058645105172074045
37 0.058862880675669776
38 0.05905752955092551
39 0.06016564548155085
40 0.060349667171403935
41 0.06319974247411217
42 0.0670440705460059
43 0.06730247508828593
44 0.06861386542699095
45 0.06879673557240767
46 0.0698609592949194
47 0.0706676060596477
48 0.071232359078053
49 0.07194704356738477
50 0.07265697284493224
51 0.07394175533024905
52 0.07439386100928036
53 0.07619795156370301
54 0.07655447944074509
55 0.0820078044131598
56 0.0844807449005536
57 0.08582381851465648
58 0.08603054090915542
59 0.08779059709588595
60 0.08909958781205043
61 0.0958801159319455
62 0.09602198141146648
63 0.0989912678771531
64 0.09927126503079584
65 0.10208546528948104
66 0.10211516663259267
67 0.1024677697907227
68 0.1046247196651246
69 0.10619419402199139
70 0.10715610066865922
71 0.10869925810772697
72 0.11072496539709176
73 0.11345199946434263
74 0.1146384488315428
75 0.11843824720141766
76 0.12309609602953964
77 0.12584029054917345
78 0.12744166939397994
79 0.12776895169815716
80 0.1278325713000559
81 0.13533496581519433
82 0.1406883177826905
83 0.14695960783771517
84 0.14935358052765169
85 0.15259018533031277
86 0.15353384799172046
87 0.15391925328528955
88 0.15910030739409603
89 0.1625292493725311
90 0.16282269681705192
91 0.16440058043020217
92 0.16565303967430917
93 0.17852047712683838
94 0.1820278028813792
95 0.19356253850911842
96 0.20263617851138338
97 0.20479192037687388
98 0.21083021186402942
99 0.2225570526345519


==> outdata/er-threshold-demo/comparison.csv <==
idx difficulty p100 p316 p1000 p3162 p10000 p31622 p100000
0 0.07062241626401118 0.6 0.78 0.96 1.0 1.0 1.0 1.0
1 0.06609340092498764 0.6 0.75 0.94 1.0 1.0 1.0 1.0
2 0.06402820405054614 0.67 0.84 0.92 1.0 1.0 1.0 1.0
3 0.06022402848758137 0.59 0.79 0.88 1.0 1.0 1.0 1.0
4 0.05559799354661908 0.6 0.75 0.84 0.98 1.0 1.0 1.0
5 0.052152000923480615 0.6 0.76 0.93 0.99 1.0 1.0 1.0
6 0.05132747468136699 0.51 0.73 0.9 0.99 1.0 1.0 1.0
7 0.049859244576291484 0.62 0.64 0.85 0.96 1.0 1.0 1.0
8 0.04556934944083332 0.57 0.69 0.86 0.98 1.0 1.0 1.0
9 0.043258804980248866 0.57 0.65 0.79 0.92 1.0 1.0 1.0
10 0.04309315195755291 0.58 0.63 0.82 0.95 1.0 1.0 1.0
11 0.042926013322109054 0.56 0.65 0.83 0.97 1.0 1.0 1.0
12 0.042805347443060915 0.53 0.62 0.8 0.95 1.0 1.0 1.0
13 0.04269517942625353 0.62 0.67 0.77 0.96 1.0 1.0 1.0
14 0.042658474108175554 0.58 0.65 0.82 0.98 1.0 1.0 1.0
15 0.04130609820090259 0.51 0.63 0.79 0.91 1.0 1.0 1.0
16 0.034824393520645376 0.57 0.66 0.75 0.93 0.99 1.0 1.0
17 0.03468649828028099 0.56 0.63 0.73 0.93 0.99 1.0 1.0
18 0.03442554114042821 0.52 0.64 0.72 0.88 1.0 1.0 1.0
19 0.03254772976396593 0.48 0.64 0.69 0.84 0.97 1.0 1.0
20 0.029488537510169492 0.5 0.6 0.74 0.89 0.99 1.0 1.0
21 0.027319164152726914 0.53 0.63 0.72 0.86 0.93 1.0 1.0
22 0.02681798672911081 0.53 0.62 0.69 0.81 0.96 1.0 1.0
23 0.026334987980500622 0.56 0.62 0.75 0.87 0.98 1.0 1.0
24 0.02621002466473355 0.51 0.61 0.64 0.77 0.92 1.0 1.0
25 0.024607791219039485 0.49 0.63 0.63 0.83 0.92 1.0 1.0
26 0.024578595251407778 0.5 0.6 0.62 0.83 0.93 1.0 1.0
27 0.022751200506422396 0.52 0.54 0.64 0.77 0.94 1.0 1.0
28 0.02245288406851214 0.53 0.54 0.6 0.74 0.92 1.0 1.0
29 0.021460738101200146 0.54 0.58 0.67 0.85 0.93 1.0 1.0
30 0.02030544322795986 0.61 0.61 0.61 0.75 0.95 1.0 1.0
31 0.019927546050382536 0.54 0.57 0.6 0.76 0.9 1.0 1.0
32 0.018021022670701117 0.46 0.58 0.57 0.72 0.85 0.97 1.0
33 0.01644505597151736 0.52 0.55 0.62 0.71 0.84 0.98 1.0
34 0.01595205330071718 0.45 0.58 0.54 0.68 0.81 0.97 1.0
35 0.015266723251988482 0.5 0.64 0.63 0.71 0.86 0.98 1.0
36 0.01401186767285819 0.49 0.5 0.6 0.6 0.77 0.98 1.0
37 0.013794092169262459 0.54 0.55 0.57 0.7 0.79 0.98 1.0
38 0.013599443294006724 0.55 0.49 0.58 0.7 0.79 0.91 1.0
39 0.012491327363381384 0.5 0.55 0.56 0.64 0.79 0.9 1.0
40 0.0123073056735283 0.49 0.6 0.59 0.7 0.8 0.91 0.99
41 0.009457230370820066 0.57 0.52 0.53 0.64 0.67 0.89 0.99
42 0.005612902298926331 0.53 0.51 0.55 0.53 0.59 0.83 0.89
43 0.005354497756646301 0.46 0.54 0.54 0.54 0.59 0.73 0.91
44 0.004043107417941283 0.57 0.55 0.5 0.53 0.56 0.66 0.8
45 0.003860237272524561 0.5 0.51 0.47 0.61 0.56 0.65 0.83
46 0.002796013550012841 0.41 0.53 0.51 0.59 0.5 0.66 0.75
47 0.001989366785284538 0.5 0.51 0.45 0.53 0.44 0.62 0.69
48 0.001424613766879232 0.51 0.51 0.49 0.52 0.56 0.53 0.63
49 0.0007099292775474692 0.45 0.55 0.43 0.45 0.51 0.54 0.62
51 0.0012847824853168127 0.48 0.52 0.58 0.53 0.47 0.55 0.52
52 0.0017368881643481243 0.52 0.48 0.55 0.59 0.6 0.64 0.58
53 0.003540978718770779 0.47 0.36 0.59 0.6 0.57 0.66 0.64
54 0.0038975065958128524 0.52 0.52 0.53 0.57 0.62 0.67 0.69
55 0.009350831568227566 0.55 0.48 0.72 0.66 0.75 0.89 0.95
56 0.011823772055621365 0.51 0.56 0.62 0.72 0.83 0.89 0.98
57 0.013166845669724245 0.53 0.52 0.57 0.71 0.87 0.93 0.99
58 0.013373568064223185 0.55 0.6 0.66 0.68 0.8 0.94 0.99
59 0.015133624250953714 0.47 0.57 0.57 0.72 0.84 0.93 1.0
60 0.0164426149671182 0.52 0.5 0.66 0.76 0.89 0.97 1.0
61 0.02322314308701326 0.58 0.54 0.69 0.78 0.95 1.0 1.0
62 0.023365008566534243 0.51 0.59 0.71 0.75 0.94 1.0 1.0
63 0.02633429503222086 0.58 0.61 0.76 0.83 0.97 0.99 1.0
64 0.0266142921858636 0.52 0.58 0.73 0.86 0.99 0.99 1.0
65 0.0294284924445488 0.59 0.52 0.75 0.89 0.97 1.0 1.0
66 0.02945819378766043 0.49 0.58 0.75 0.84 0.96 1.0 1.0
67 0.02981079694579046 0.53 0.64 0.69 0.81 0.97 1.0 1.0
68 0.031967746820192364 0.52 0.57 0.77 0.9 0.98 1.0 1.0
69 0.03353722117705915 0.55 0.6 0.74 0.79 0.99 1.0 1.0
70 0.03449912782372698 0.55 0.68 0.81 0.91 1.0 1.0 1.0
71 0.03604228526279474 0.55 0.56 0.79 0.83 0.98 1.0 1.0
72 0.03806799255215952 0.54 0.67 0.78 0.9 0.99 1.0 1.0
73 0.040795026619410396 0.51 0.6 0.83 0.94 1.0 1.0 1.0
74 0.04198147598661056 0.51 0.62 0.8 0.92 0.99 1.0 1.0
75 0.04578127435648542 0.51 0.66 0.79 0.96 1.0 1.0 1.0
76 0.0504391231846074 0.64 0.63 0.8 0.93 1.0 1.0 1.0
77 0.053183317704241215 0.58 0.7 0.89 0.95 1.0 1.0 1.0
78 0.054784696549047704 0.6 0.62 0.84 0.92 1.0 1.0 1.0
79 0.05511197885322493 0.62 0.63 0.85 0.97 1.0 1.0 1.0
80 0.05517559845512367 0.59 0.69 0.9 1.0 1.0 1.0 1.0
81 0.0626779929702621 0.64 0.69 0.84 0.98 1.0 1.0 1.0
82 0.06803134493775827 0.6 0.71 0.91 0.99 1.0 1.0 1.0
83 0.07430263499278293 0.64 0.7 0.92 0.98 1.0 1.0 1.0
84 0.07669660768271945 0.6 0.71 0.91 1.0 1.0 1.0 1.0
85 0.07993321248538053 0.58 0.72 0.89 0.99 1.0 1.0 1.0
86 0.08087687514678822 0.62 0.7 0.93 0.98 1.0 1.0 1.0
87 0.08126228044035731 0.62 0.71 0.92 0.99 1.0 1.0 1.0
88 0.0864433345491638 0.64 0.76 0.93 0.98 1.0 1.0 1.0
89 0.08987227652759887 0.63 0.79 0.93 1.0 1.0 1.0 1.0
90 0.09016572397211968 0.63 0.84 0.95 1.0 1.0 1.0 1.0
91 0.09174360758526993 0.66 0.73 0.94 0.99 1.0 1.0 1.0
92 0.09299606682937693 0.61 0.78 0.93 1.0 1.0 1.0 1.0
93 0.10586350428190615 0.51 0.82 0.98 1.0 1.0 1.0 1.0
94 0.10937083003644697 0.62 0.83 0.97 0.99 1.0 1.0 1.0
95 0.12090556566418618 0.65 0.74 0.95 0.99 1.0 1.0 1.0
96 0.12997920566645116 0.62 0.83 0.98 1.0 1.0 1.0 1.0
97 0.13213494753194166 0.72 0.8 0.98 1.0 1.0 1.0 1.0
98 0.13817323901909717 0.68 0.81 0.97 1.0 1.0 1.0 1.0
99 0.14990007978961967 0.68 0.81 0.99 1.0 1.0 1.0 1.0


==> outdata/er-threshold-demo/config.yaml <==
n: 100
p: 0.04605170185988092
filter: lpf-hard
sample sizes: [100, 316, 1000, 3162, 10000, 31622, 100000]
trials: 100


==> outdata/er-threshold-demo/kendalltaus.csv <==
m kt0.0 com0.0 kt0.025 com0.025 kt0.05 com0.05 kt0.07500000000000001 com0.07500000000000001 kt0.1 com0.1 kt0.125 com0.125 kt0.15000000000000002 com0.15000000000000002 kt0.17500000000000002 com0.17500000000000002 kt0.2 com0.2 kt0.225 com0.225 kt0.25 com0.25
100 0.18597575757575746 1.0 0.21987168051680328 0.833163636363636 0.25491021725821755 0.67450303030303 0.29025232479499846 0.5319898989898991 0.32807089165226394 0.4069414141414141 0.3652829803098772 0.30358383838383823 0.40410150295457264 0.22056969696969694 0.43463428351786 0.15631717171717172 0.46441694097859676 0.10850707070707072 0.4921118981792555 0.07374545454545452 0.5181559031295706 0.04908686868686868
316 0.3720646464646464 1.0 0.45101748460805113 0.7930202020202017 0.5282799782254809 0.6014303030303031 0.5977318521368836 0.43947474747474735 0.6618993159415922 0.3095454545454546 0.7169208585296443 0.21191919191919184 0.7636597140199889 0.14103636363636368 0.7999309471804606 0.09144444444444444 0.8226455764789214 0.05834545454545455 0.8471896244712211 0.03574949494949494 nan 0.02124040404040404
1000 0.596581818181818 1.0 0.7378565298176953 0.7480020202020203 0.8441766851949535 0.5231838383838384 0.9124236128745179 0.34546262626262647 0.9534092206384008 0.2164444444444445 0.9748888287066367 0.12841414141414145 0.9863637680398826 0.07296969696969696 0.9924272898965921 0.03919595959595959 0.9961242996916906 0.020094949494949495 nan 0.00978181818181818 nan 0.004472727272727274
3162 0.7619191919191919 1.0 0.9187649298589128 0.7259959595959594 0.9797139947767508 0.48772121212121206 0.995740807939755 0.3069111111111111 0.9989699059551342 0.18208484848484846 0.9997446298614803 0.09962424242424245 1.0 0.05003636363636363 1.0 0.022509090909090902 1.0 0.008836363636363637 nan 0.0030525252525252537 nan 0.0007616161616161617
10000 0.861676767676768 1.0 0.9877961008775449 0.7132727272727277 0.9994582767907864 0.470111111111111 1.0 0.2902606060606061 1.0 0.16666464646464646 1.0 0.08764646464646468 1.0 0.04102020202020202 1.0 0.016735353535353544 1.0 0.00528080808080808 nan 0.0010080808080808084 nan 4.242424242424242e-05
31622 0.923151515151515 1.0 0.9994821589221208 0.7108404040404038 0.999990995047276 0.4681979797979799 1.0 0.2874808080808082 1.0 0.1625575757575758 1.0 0.08352121212121214 1.0 0.03763232323232324 1.0 0.014345454545454548 1.0 0.004339393939393941 nan 0.00043232323232323235 nan 4.04040404040404e-06
100000 0.9572686868686862 1.0 1.0 0.7084121212121213 1.0 0.4660303030303033 1.0 0.28563434343434346 1.0 0.16067878787878787 1.0 0.08253333333333333 1.0 0.037098989898989874 1.0 0.01371313131313131 1.0 0.004131313131313135 nan 0.00017575757575757575 nan 0.0


==> outdata/er-threshold-demo/nti-comparison.csv <==
m blind kalofolias spectemp
100 0.2825706570657065 0.7346234623462345 0.29160036003600365
316 0.5150531053105311 0.8000984098409839 0.45878427842784275
1000 0.798100210021002 0.8308526852685267 0.7465754575457544
3162 0.9284008400840082 0.8474395439543952 0.8707818781878187
10000 0.9761200120011999 0.8517803780378037 0.9463390339033904
31622 0.991035103510351 0.8553387338733872 0.8628490849084909
100000 0.9968988898889888 0.8537317731773177 0.9456057605760575


==> outdata/er-threshold-demo/plot-params.yaml <==
min-difficulty: 20.52116735947922
max-difficulty: 10000.0
threshold-scale: [4.35672435]
100-min-correctness: 0.36
100-max-correctness: 1.0
316-min-correctness: 0.36
316-max-correctness: 1.0
1000-min-correctness: 0.38
1000-max-correctness: 1.0
3162-min-correctness: 0.41
3162-max-correctness: 1.0
10000-min-correctness: 0.41
10000-max-correctness: 1.0
31622-min-correctness: 0.41
31622-max-correctness: 1.0
100000-min-correctness: 0.42
100000-max-correctness: 1.0


==> outdata/er-threshold-demo/thresholds.csv <==
m threshold completeness
100 0.40474204340662284 0.003193939393939396
316 0.284872768942408 0.01588484848484848
1000 0.1604354882947421 0.08353333333333333
3162 0.0841500983965759 0.2875555555555557
10000 0.04576555849792723 0.5289030303030304
31622 0.024690696164719205 0.724610101010101
100000 0.012638074900269605 0.8566949494949497


==> outdata/senate/meta.yaml <==
dim: 54
spearman_nom1: 0.2207059542657043
p_spearman_nom1: 0.10876971581075644
spearman_nom2: 0.6230583043329824
p_spearman_nom2: 4.866852953885471e-07


==> outdata/senate/ranking.csv <==
ranking name state centrality nominate_1 nominate_2 u_125 u_251 u_376 u_502 
0 FISCHER NE 0.15768501908837168 0.475 0.33 0.14923160382090037 0.15306713254761112 0.15626728517902397 0.15768501908837168 
1 COTTON AR 0.15469863158677857 0.579 0.099 0.1492863386524658 0.14941565946031232 0.15151003878550995 0.15469863158677857 
2 ROBERTS KS 0.15456473588345318 0.413 -0.092 0.14767385281727127 0.15409157471949156 0.15290513802039063 0.15456473588345318 
3 ERNST IA 0.15416933864137375 0.529 -0.001 0.1492316038209004 0.1519580624189685 0.15202659202845847 0.15416933864137375 
4 BOOZMAN AR 0.15391219666303743 0.4 0.245 0.14694141483095677 0.14935515348196296 0.15325969169677964 0.15391219666303743 
5 INHOFE OK 0.15373746990474324 0.555 0.040999999999999995 0.14733670399720633 0.15053173506357703 0.15250718397364926 0.15373746990474324 
6 SCOTT SC 0.15213206932493004 0.644 0.006999999999999999 0.14888058792508133 0.1488615528896271 0.149059343407346 0.15213206932493004 
7 RISCH ID 0.1520105339042606 0.632 0.565 0.1461075092348749 0.14954642809863777 0.149576798089444 0.1520105339042606 
8 BARRASSO WY 0.15195362642020954 0.54 0.237 0.1445751675615682 0.15242378139834725 0.15083932268313285 0.15195362642020954 
9 PERDUE GA 0.1511517176781121 0.5710000000000001 -0.092 0.14962614475642275 0.1520856602674583 0.15165419377918357 0.1511517176781121 
10 WICKER MS 0.15002789623595128 0.376 0.35200000000000004 0.14266301903909123 0.151490665572712 0.14993611331648313 0.15002789623595128 
11 TILLIS NC 0.14922316213487152 0.433 0.065 0.1442224800490935 0.14851390837372871 0.14966920473835388 0.14922316213487152 
12 CRAPO ID 0.14874853310125533 0.51 0.29 0.1461075092348749 0.14763573331784915 0.14560851616006973 0.14874853310125533 
13 LANKFORD OK 0.14742929092299098 0.586 0.161 0.14614665202420546 0.14788118512676277 0.14910334906486608 0.14742929092299098 
14 THUNE SD 0.14725271835923306 0.41 0.136 0.13969429220598806 0.14421884468530685 0.14561817256443657 0.14725271835923306 
15 CORNYN TX 0.14722969589669388 0.495 -0.002 0.1427422509973992 0.1480994746091634 0.14675187133974868 0.14722969589669388 
16 CASSIDY LA 0.1471353043599017 0.455 -0.096 0.14572786596031514 0.14654148902426203 0.149940279165436 0.1471353043599017 
17 ISAKSON GA 0.14693463824015318 0.402 -0.011000000000000001 0.147161925898916 0.15073523273523748 0.1492536484344883 0.14693463824015318 
18 DAINES MT 0.14555546173462106 0.5539999999999999 -0.111 0.14733391561808296 0.1449518292949063 0.14217769314829237 0.14555546173462106 
19 COATS IN 0.1455469480444303 0.375 -0.22699999999999998 0.14288592824966348 0.14716629240585327 0.1472182590609287 0.1455469480444303 
20 ROUNDS SD 0.1450409077440327 0.396 0.071 0.14106926396417757 0.1463094915316284 0.14561739142142527 0.1450409077440327 
21 SESSIONS AL 0.1446558184566235 0.5489999999999999 0.13 0.14303884842025882 0.13876437965452082 0.14333756088908764 0.1446558184566235 
22 GRASSLEY IA 0.14421782205042893 0.34600000000000003 -0.067 0.14401452216278998 0.14363918782433033 0.1459411330258502 0.14421782205042893 
23 HOEVEN ND 0.14375330362342117 0.342 0.32799999999999996 0.14213326588971695 0.14287334658299744 0.14663489329951127 0.14375330362342117 
24 SHELBY AL 0.14359920682881022 0.428 0.516 0.14680234730717145 0.13818200600640995 0.13856116779048644 0.14359920682881022 
25 SASSE NE 0.14320209090152938 0.802 -0.242 0.14689320090741462 0.1486962906528622 0.14580568681113787 0.14320209090152938 
26 BURR NC 0.14298813976862837 0.45 -0.055 0.13662766535997684 0.14106591370294227 0.1458110186599745 0.14298813976862837 
27 ENZI WY 0.14298496283697706 0.544 0.19 0.14141314369494187 0.1407509977246412 0.1426747219586215 0.14298496283697706 
28 BLUNT MO 0.14258031105869606 0.42700000000000005 0.28 0.14071031273515316 0.14177909633349764 0.14252866343723605 0.14258031105869606 
29 COCHRAN MS 0.14217837779727463 0.287 0.051 0.14238782984902235 0.14575631673563907 0.14443761050247486 0.14217837779727463 
30 JOHNSON WI 0.14064472288148464 0.601 -0.294 0.1374747697914298 0.1390683360670863 0.1414398742678302 0.14064472288148464 
31 HATCH UT 0.14039739913838392 0.382 -0.004 0.14066258500316578 0.1411852681881256 0.1410569766077849 0.14039739913838392 
32 TOOMEY PA 0.13866718142236292 0.647 -0.3 0.13933661711255496 0.14025753125844664 0.13903398307128356 0.13866718142236292 
33 MORAN KS 0.13793227297876454 0.413 0.21100000000000002 0.14391109327852541 0.13288983128794177 0.13568059395803367 0.13793227297876454 
34 SULLIVAN AK 0.13662474816206846 0.47200000000000003 0.115 0.14643050359414478 0.141222584860936 0.13654888532956272 0.13662474816206846 
35 CORKER TN 0.13656130610709644 0.395 -0.344 0.12750873020509126 0.13071327930330012 0.13121545281785438 0.13656130610709644 
36 McCAIN AZ 0.13591087021689724 0.381 -0.626 0.12745329812430437 0.13637220112777995 0.1357984803100418 0.13591087021689724 
37 McCONNELL KY 0.1354451796132027 0.40299999999999997 -0.0 0.12047181486568043 0.13074775871074445 0.13349158141499676 0.1354451796132027 
38 CAPITO WV 0.13400612446996787 0.262 0.055999999999999994 0.13665515770184078 0.13123576874839896 0.13435367933453077 0.13400612446996787 
39 FLAKE AZ 0.1328800832869497 0.855 -0.518 0.13690608544328775 0.13439983182796764 0.13410515519511096 0.1328800832869497 
40 GARDNER CO 0.13272490269713066 0.446 -0.011000000000000001 0.1312181262282032 0.13246377141866147 0.13511885324667625 0.13272490269713066 
41 VITTER LA 0.12690046950677017 0.495 0.32299999999999995 0.14077348360201208 0.1304593249044383 0.12391481441642316 0.12690046950677017 
42 ALEXANDER TN 0.12066941845855989 0.324 -0.175 0.11707042984001213 0.12240568132077992 0.12209418519075348 0.12066941845855989 
43 PORTMAN OH 0.11102339681691156 0.373 -0.242 0.11999618357267923 0.10993659550172542 0.11661988663509017 0.11102339681691156 
44 HELLER NV 0.11032603728971449 0.46299999999999997 -0.45899999999999996 0.11410684989915697 0.1113656967408267 0.11176594317411692 0.11032603728971449 
45 MURKOWSKI AK 0.10874422052083861 0.21 -0.28600000000000003 0.1273426265048676 0.11332884271461433 0.11234826821963988 0.10874422052083861 
46 LEE UT 0.10836039774201231 0.915 -0.40299999999999997 0.13035905710758083 0.12485448350411299 0.12021510987110438 0.10836039774201231 
47 PAUL KY 0.1074947264748528 0.878 -0.479 0.13344763686711592 0.11402713424852329 0.11070047934104643 0.1074947264748528 
48 RUBIO FL 0.0988644795555532 0.574 -0.28 0.10783280233357678 0.10135535407787427 0.09102350808240108 0.0988644795555532 
49 GRAHAM SC 0.09424248746964212 0.406 -0.171 0.10540567559854978 0.09837072901708857 0.09125666921872892 0.09424248746964212 
50 AYOTTE NH 0.08906114861775273 0.35100000000000003 -0.612 0.08814910576593576 0.09118850865487658 0.0911004006905173 0.08906114861775273 
51 CRUZ TX 0.0858788899624585 0.825 -0.303 0.11539352011263121 0.0908207811238799 0.08629718156429801 0.0858788899624585 
52 KIRK IL 0.07929908454566585 0.27399999999999997 -0.647 0.08137112130784295 0.0871590007916491 0.08377739032560867 0.07929908454566585 
53 COLLINS ME 0.06923268653266086 0.11199999999999999 -0.544 0.07083423169624145 0.07158264036619294 0.06647306019946443 0.06923268653266086 


==> outdata/senate/spectrum.csv <==
idx lam
0 0.02184834628762087
1 0.034281069406875614
2 0.04063537066562942
3 0.05146783619680294
4 0.055062957527315014
5 0.05958480192288415
6 0.06526370021854161
7 0.07351362190698188
8 0.07686856660226583
9 0.0861226230125472
10 0.08763072152231297
11 0.09445056426449107
12 0.09810702961774351
13 0.10499918472316663
14 0.10756271223410997
15 0.10854531737765091
16 0.11356987711215535
17 0.13012584953846995
18 0.13604671185422235
19 0.13903917593682355
20 0.15187950701429306
21 0.16060361045298366
22 0.16437967866329492
23 0.17345939109898179
24 0.1829079874304678
25 0.18736704510597305
26 0.20080407277345175
27 0.21434438346122994
28 0.2171623274570217
29 0.2253151787708303
30 0.2283538261709256
31 0.2363594631299166
32 0.24503529244469838
33 0.2569380114571943
34 0.27975405052161495
35 0.28924492300330606
36 0.30152151726436355
37 0.32331448569291404
38 0.3438619712398962
39 0.34713549124058035
40 0.3571748374252239
41 0.38791865439757767
42 0.40339001571473815
43 0.4123710296693697
44 0.44939481240077467
45 0.5105224507555938
46 0.5696350612531769
47 0.6306422522360191
48 0.6780607439106248
49 0.8018986646256022
50 0.9178665567148501
51 0.9992122613900906
52 2.570166137899343
53 28.20551438669106


==> outdata/senate/thresholds.csv <==
tau concordance1 discordance1 completeness1 concordance2 discordance2 completeness2
0.1 0.0 0.0 0.0 0.0 0.0 0.0
0.09898989898989899 0.0 0.0 0.0 0.0 0.0 0.0
0.09797979797979799 0.0 0.0 0.0 0.0 0.0 0.0
0.09696969696969697 0.0 0.0 0.0 0.0 0.0 0.0
0.09595959595959597 0.0 0.0 0.0 0.0 0.0 0.0
0.09494949494949495 0.0 0.0 0.0 0.0 0.0 0.0
0.09393939393939395 0.0 0.0 0.0 0.0 0.0 0.0
0.09292929292929293 0.0 0.0 0.0 0.0 0.0 0.0
0.09191919191919193 0.0 0.0 0.0 0.0 0.0 0.0
0.09090909090909091 0.0 0.0 0.0 0.0 0.0 0.0
0.08989898989898991 0.0 0.0 0.0 0.0 0.0 0.0
0.08888888888888889 0.0 0.0 0.0 0.0 0.0 0.0
0.08787878787878789 1.0 0.0 0.0006997900629811056 1.0 0.0 0.0007002801120448179
0.08686868686868687 1.0 0.0 0.0006997900629811056 1.0 0.0 0.0007002801120448179
0.08585858585858586 1.0 0.0 0.0006997900629811056 1.0 0.0 0.0007002801120448179
0.08484848484848485 4.0 0.0 0.0027991602519244225 4.0 0.0 0.0028011204481792717
0.08383838383838385 6.0 0.0 0.004198740377886634 6.0 0.0 0.004201680672268907
0.08282828282828283 7.0 0.0 0.00489853044086774 7.0 0.0 0.004901960784313725
0.08181818181818182 10.0 0.0 0.006997900629811057 10.0 0.0 0.0070028011204481795
0.08080808080808081 10.0 0.0 0.006997900629811057 10.0 0.0 0.0070028011204481795
0.07979797979797981 12.0 0.0 0.008397480755773267 12.0 0.0 0.008403361344537815
0.0787878787878788 13.0 0.0 0.009097270818754374 13.0 0.0 0.009103641456582634
0.07777777777777778 18.0 0.0 0.012596221133659902 18.0 0.0 0.012605042016806723
0.07676767676767678 19.0 0.0 0.013296011196641007 19.0 0.0 0.01330532212885154
0.07575757575757576 22.0 0.0 0.015395381385584325 22.0 0.0 0.015406162464985995
0.07474747474747476 27.0 0.0 0.018894331700489854 27.0 0.0 0.018907563025210083
0.07373737373737374 34.0 0.0 0.023792862141357594 34.0 0.0 0.023809523809523808
0.07272727272727274 37.0 0.0 0.02589223233030091 37.0 0.0 0.025910364145658265
0.07171717171717172 40.0 1.0 0.028691392582225334 41.0 0.0 0.028711484593837534
0.07070707070707072 43.0 1.0 0.03079076277116865 44.0 0.0 0.03081232492997199
0.0696969696969697 44.0 1.0 0.031490552834149754 45.0 0.0 0.031512605042016806
0.06868686868686869 47.0 2.0 0.034289713086074175 49.0 0.0 0.03431372549019608
0.06767676767676768 52.0 6.0 0.04058782365290413 58.0 0.0 0.04061624649859944
0.06666666666666668 56.0 6.0 0.04338698390482855 61.0 1.0 0.04341736694677871
0.06565656565656566 60.0 9.0 0.04828551434569629 68.0 1.0 0.04831932773109244
0.06464646464646465 68.0 10.0 0.05458362491252624 77.0 1.0 0.0546218487394958
0.06363636363636364 74.0 11.0 0.05948215535339398 84.0 1.0 0.05952380952380952
0.06262626262626264 81.0 13.0 0.06578026592022393 93.0 1.0 0.06582633053221289
0.061616161616161624 82.0 13.0 0.06648005598320504 94.0 1.0 0.0665266106442577
0.060606060606060615 85.0 18.0 0.07207837648705388 102.0 1.0 0.07212885154061624
0.059595959595959605 90.0 21.0 0.07767669699090272 110.0 1.0 0.07773109243697479
0.05858585858585859 93.0 24.0 0.08187543736878937 116.0 1.0 0.0819327731092437
0.05757575757575758 102.0 27.0 0.09027291812456263 128.0 1.0 0.09033613445378151
0.05656565656565657 106.0 31.0 0.09587123862841147 136.0 1.0 0.09593837535014006
0.05555555555555556 112.0 34.0 0.10216934919524143 145.0 1.0 0.10224089635854341
0.05454545454545455 113.0 41.0 0.10776766969909027 153.0 1.0 0.10784313725490197
0.05353535353535354 119.0 42.0 0.11266620013995801 160.0 1.0 0.11274509803921569
0.05252525252525253 127.0 46.0 0.12106368089573127 172.0 1.0 0.1211484593837535
0.05151515151515152 128.0 48.0 0.1231630510846746 175.0 1.0 0.12324929971988796
0.05050505050505051 131.0 53.0 0.12876137158852344 181.0 3.0 0.12885154061624648
0.0494949494949495 133.0 60.0 0.1350594821553534 189.0 4.0 0.13515406162464985
0.04848484848484849 140.0 61.0 0.14065780265920225 196.0 5.0 0.1407563025210084
0.04747474747474748 144.0 67.0 0.14765570328901328 206.0 5.0 0.14775910364145659
0.04646464646464647 148.0 73.0 0.15465360391882435 214.0 7.0 0.15476190476190477
0.04545454545454546 152.0 82.0 0.16375087473757874 226.0 8.0 0.1638655462184874
0.04444444444444445 155.0 90.0 0.17144856543037088 237.0 8.0 0.1715686274509804
0.043434343434343436 164.0 99.0 0.18404478656403078 254.0 9.0 0.18417366946778713
0.04242424242424243 171.0 102.0 0.19104268719384185 264.0 9.0 0.19117647058823528
0.04141414141414142 178.0 107.0 0.1994401679496151 273.0 12.0 0.19957983193277312
0.04040404040404041 186.0 111.0 0.20783764870538837 285.0 12.0 0.20798319327731093
0.0393939393939394 190.0 119.0 0.21623512946116166 296.0 13.0 0.21638655462184875
0.03838383838383839 199.0 126.0 0.22743177046885935 311.0 14.0 0.22759103641456582
0.03737373737373738 204.0 131.0 0.2344296710986704 320.0 15.0 0.234593837535014
0.036363636363636376 210.0 141.0 0.2456263121063681 335.0 16.0 0.24579831932773108
0.03535353535353536 217.0 149.0 0.2561231630510847 350.0 16.0 0.25630252100840334
0.03434343434343434 223.0 159.0 0.26731980405878236 366.0 16.0 0.26750700280112044
0.03333333333333334 234.0 164.0 0.27851644506648005 381.0 17.0 0.27871148459383754
0.03232323232323232 240.0 170.0 0.28691392582225334 393.0 17.0 0.28711484593837533
0.03131313131313132 249.0 175.0 0.2967109867039888 405.0 18.0 0.296218487394958
0.030303030303030304 253.0 180.0 0.30300909727081876 414.0 18.0 0.3025210084033613
0.0292929292929293 258.0 183.0 0.3086074177746676 420.0 20.0 0.3081232492997199
0.028282828282828285 262.0 186.0 0.31350594821553535 426.0 21.0 0.3130252100840336
0.027272727272727282 268.0 193.0 0.32260321903428973 434.0 26.0 0.32212885154061627
0.026262626262626265 279.0 197.0 0.3331000699790063 444.0 31.0 0.3326330532212885
0.025252525252525262 282.0 201.0 0.33799860041987406 448.0 34.0 0.33753501400560226
0.024242424242424246 293.0 208.0 0.35059482155353394 459.0 41.0 0.35014005602240894
0.023232323232323243 298.0 209.0 0.3547935619314206 464.0 42.0 0.3543417366946779
0.022222222222222227 306.0 214.0 0.363890832750175 473.0 46.0 0.3634453781512605
0.021212121212121224 316.0 220.0 0.37508747375787266 485.0 50.0 0.3746498599439776
0.020202020202020207 322.0 225.0 0.3827851644506648 492.0 55.0 0.38305322128851543
0.019191919191919204 335.0 229.0 0.3946815955213436 504.0 60.0 0.3949579831932773
0.018181818181818188 344.0 236.0 0.4058782365290413 515.0 65.0 0.4061624649859944
0.01717171717171717 361.0 241.0 0.4212736179146256 529.0 73.0 0.4215686274509804
0.01616161616161617 372.0 248.0 0.4338698390482855 541.0 80.0 0.43487394957983194
0.015151515151515152 393.0 257.0 0.4548635409377187 561.0 90.0 0.45588235294117646
0.01414141414141415 406.0 268.0 0.4716585024492652 579.0 95.0 0.47198879551820727
0.013131313131313133 424.0 282.0 0.4940517844646606 604.0 102.0 0.4943977591036415
0.01212121212121213 436.0 295.0 0.5115465360391882 622.0 109.0 0.5119047619047619
0.011111111111111113 465.0 310.0 0.5423372988103569 646.0 129.0 0.5427170868347339
0.01010101010101011 496.0 334.0 0.5808257522743177 680.0 150.0 0.5812324929971989
0.009090909090909094 527.0 351.0 0.6144156752974108 708.0 170.0 0.6148459383753502
0.008080808080808091 562.0 376.0 0.6564030790762772 748.0 190.0 0.6568627450980392
0.007070707070707075 590.0 394.0 0.688593421973408 775.0 209.0 0.6890756302521008
0.006060606060606072 629.0 422.0 0.7354793561931421 824.0 227.0 0.7359943977591037
0.005050505050505055 654.0 444.0 0.768369489153254 851.0 247.0 0.7689075630252101
0.0040404040404040525 696.0 466.0 0.8131560531840448 887.0 275.0 0.8137254901960784
0.003030303030303036 727.0 496.0 0.8558432470258922 919.0 303.0 0.8557422969187675
0.0020202020202020193 763.0 533.0 0.906927921623513 959.0 336.0 0.9068627450980392
0.0010101010101010166 798.0 566.0 0.9545136459062281 999.0 364.0 0.9544817927170869
0.0 839.0 590.0 1.0 1034.0 394.0 1.0

